Ranking Statistical Experiments via the Linear Convex Order and the Lorenz Zonoid: Economic Applications

This paper introduces a novel ranking of statistical experiments, the linear-Blackwell (LB) order, which can equivalently be characterized by (i) the dispersion of the induced posterior and likelihood ratios in the sense of the linear convex order, (ii) the size of the Lorenz zonoid (the set of statewise expectation profiles), or (iii) the variability of the posterior mean. We show that the LB order provides a necessary and sufficient criterion for comparing experiments uniformly across decision problems with quasi-concave payoffs and principal-agent problems with separable payoffs.

==> _config.yml <==
title: LaTeX support for Econometrica
description: LaTeX related material for the manuscript preparation
show_downloads: true
theme: jekyll-theme-modernist
